Auto-tuning of Deep Neural Networks by Conflicting Layer Removal

Designing neural network architectures is a challenging task and knowing which specific layers of a model must be adapted to improve the performance is almost a mystery. In this paper, we introduce a novel methodology to identify layers that decrease the test accuracy of trained models. Conflicting layers are detected as early as the beginning of training. In the worst-case scenario, we prove that such a layer could lead to a network that cannot be trained at all. A theoretical analysis is provided on what is the origin of those layers that result in a lower overall network performance, which is complemented by our extensive empirical evaluation. More precisely, we identified those layers that worsen the performance because they would produce what we name conflicting training bundles. We will show that around 60% of the layers of trained residual networks can be completely removed from the architecture with no significant increase in the test-error. We will further present a novel neural-architecture-search (NAS) algorithm that identifies conflicting layers at the beginning of the training. Architectures found by our auto-tuning algorithm achieve competitive accuracy values when compared against more complex state-of-the-art architectures, while drastically reducing memory consumption and inference time for different computer vision tasks. The source code is available on https://github.com/peerdavid/conflicting-bundles

==> img/experiments/threshold/conflicts_False.csv <==
epoch,clusters,cluster_entropy,avg_grad_amplitude,out_1,out_2,out_mean,out_std,loss,accuracy
0,1.0,0.6241108,9.265802800655365e-05,0.28171292,0.7182902,0.49999952,8.34465e-07,1.1980215,0.33333334
1,1.0,0.6422001,4.4000018388032916e-05,0.4958772,0.5041228,0.5,1.4603138e-06,0.7533768,0.33333334
2,1.0,0.63828397,2.0558418706059457e-05,0.5954999,0.40449885,0.49999973,1.7881393e-07,0.65679604,0.6666667
3,1.0,0.64091176,1.3354139402508737e-05,0.63213134,0.36787018,0.50000036,9.536743e-07,0.64035535,0.6666667
4,1.0,0.6434715,5.479060113430024e-06,0.6605857,0.3394122,0.5000004,2.4437904e-06,0.6376119,0.6666667
5,1.0,0.64957577,5.6176264770329e-06,0.6572173,0.34278417,0.5000001,5.364418e-07,0.63673276,0.6666667
6,1.0,0.62998855,4.16592787951231e-06,0.6630247,0.33697537,0.50000024,1.013279e-06,0.63686925,0.6666667
7,1.0,0.64596367,1.219373196363449e-06,0.6650414,0.33495632,0.5000001,3.0398369e-06,0.636681,0.6666667
8,1.0,0.6355878,6.470616906881332e-06,0.6704109,0.3295884,0.49999952,2.6226044e-06,0.63665646,0.6666667
9,1.0,0.6328229,1.0578770190477372e-05,0.65885496,0.34114188,0.5000002,1.7285347e-06,0.6368287,0.6666667
10,1.0,0.63828397,5.661243107169866e-06,0.6629028,0.33709726,0.5000001,8.34465e-07,0.6367924,0.6666667
11,1.0,0.6328229,1.4569417107850313e-06,0.6660463,0.33395356,0.49999976,9.536743e-07,0.63654906,0.6666667
12,1.0,0.6434715,2.7343963738530874e-06,0.66484517,0.33515796,0.49999958,1.3709068e-06,0.6365636,0.6666667
13,1.0,0.6342139,4.5963600859977305e-07,0.66784954,0.3321476,0.5,4.5895576e-06,0.63657784,0.6666667
14,1.0,0.6369444,9.578499943017959e-06,0.67307645,0.32691965,0.5000001,3.2186508e-06,0.6367876,0.6666667
15,1.0,0.6422001,3.1374692916870116e-06,0.66684246,0.3331547,0.5,4.2915344e-06,0.636689,0.6666667
16,1.0,0.62998855,4.950765054672956e-06,0.6682428,0.33175775,0.50000024,2.2053719e-06,0.6366462,0.6666667
17,1.0,0.63141435,3.707551513798535e-07,0.6655471,0.33445606,0.49999958,1.4901161e-06,0.63653034,0.6666667
18,1.0,0.6342139,4.232970997691155e-06,0.66275257,0.33724517,0.5000001,3.0398369e-06,0.63658905,0.6666667
19,1.0,0.62560654,6.739615462720394e-06,0.67148894,0.32851082,0.5000005,7.748604e-07,0.63667303,0.6666667
20,1.0,0.6355878,1.8089149380102755e-06,0.6646416,0.335359,0.5000004,2.3245811e-06,0.63653034,0.6666667
21,1.0,0.63141435,5.117818713188172e-06,0.6689121,0.33109063,0.49999964,3.33786e-06,0.6367886,0.6666667
22,1.0,0.64091176,3.877876792103052e-06,0.66222274,0.33777827,0.5000001,1.7881393e-07,0.63664615,0.6666667
23,1.0,0.6195175,2.919197082519531e-06,0.6679275,0.3320756,0.49999952,7.1525574e-07,0.6365549,0.6666667
24,1.0,0.6483885,4.300032276660204e-06,0.6624864,0.33751056,0.5000005,1.013279e-06,0.63664186,0.6666667
25,1.0,0.6434715,2.8780067805200815e-06,0.66427326,0.33572948,0.49999994,4.053116e-06,0.63656294,0.6666667
26,1.0,0.6328229,4.5843233237974345e-07,0.6661371,0.33386347,0.5000002,2.026558e-06,0.63653845,0.6666667
27,1.0,0.64957577,6.304353475570679e-06,0.6622833,0.33771822,0.5000001,7.748604e-07,0.6366293,0.6666667
28,1.0,0.6342139,1.1134127853438258e-06,0.66546685,0.33453333,0.50000036,1.4305115e-06,0.63678604,0.6666667
29,1.0,0.6285454,2.7154176495969298e-06,0.6649176,0.33508188,0.49999982,1.9669533e-06,0.6365392,0.6666667
30,1.0,0.6328229,9.83135891146958e-07,0.6659873,0.33401057,0.5000005,1.9669533e-06,0.6365482,0.6666667
31,1.0,0.6328229,6.1779613606631755e-06,0.6627836,0.3372136,0.5,4.4703484e-06,0.6366281,0.6666667
32,1.0,0.6434715,3.075823187828064e-06,0.6654336,0.33456856,0.4999996,2.503395e-06,0.63655347,0.6666667
33,1.0,0.6471845,3.6128303036093715e-06,0.6707041,0.32929963,0.4999997,2.8014183e-06,0.63670444,0.6666667
34,1.0,0.6115048,2.7934503741562367e-06,0.66937476,0.33062303,0.5000004,2.2053719e-06,0.6365829,0.6666667
35,1.0,0.62708473,2.1580385509878397e-06,0.6687905,0.33121166,0.49999958,2.1457672e-06,0.6366016,0.6666667
36,1.0,0.6369444,4.615710582584143e-06,0.66317755,0.33682248,0.5,2.3841858e-07,0.6366249,0.6666667
37,1.0,0.6342139,7.430300582200289e-06,0.66168284,0.33831653,0.49999958,2.3245811e-06,0.63670796,0.6666667
38,1.0,0.6355878,5.8662360534071925e-06,0.6719048,0.32809588,0.5000004,2.3841858e-06,0.63664865,0.6666667
39,1.0,0.64596367,3.0449985060840845e-06,0.66555715,0.33444354,0.5000005,2.8014183e-06,0.6367247,0.6666667
40,1.0,0.6241108,3.802386927418411e-07,0.66753924,0.3324631,0.49999982,2.682209e-06,0.63652605,0.6666667
41,1.0,0.65303767,2.5587971322238447e-06,0.66554713,0.334456,0.49999952,1.0728836e-06,0.6365562,0.6666667
42,1.0,0.6355878,3.681112779304385e-06,0.6649666,0.3350372,0.5,3.4570694e-06,0.6365655,0.6666667
43,1.0,0.6434715,2.1258192136883737e-06,0.6686614,0.33134025,0.5000005,1.9073486e-06,0.6365376,0.6666667
44,1.0,0.6241108,5.970983300358057e-06,0.6636141,0.33638427,0.49999952,1.9073486e-06,0.63677806,0.6666667
45,1.0,0.6195175,3.757232101634145e-06,0.6646615,0.3353421,0.49999976,2.7418137e-06,0.6366696,0.6666667
46,1.0,0.6081732,7.951712235808372e-06,0.6615572,0.33844557,0.5,4.529953e-06,0.6367629,0.6666667
47,1.0,0.65074635,6.167889572679997e-06,0.67310685,0.3268894,0.50000036,2.2649765e-06,0.63696647,0.6666667
48,1.0,0.64957577,8.36970575619489e-07,0.6665737,0.33342516,0.49999964,2.3841858e-07,0.63651866,0.6666667
49,1.0,0.62560654,7.812893600203097e-07,0.667186,0.3328108,0.50000036,1.5497208e-06,0.63653797,0.6666667


==> img/experiments/threshold/conflicts_True.csv <==
epoch,clusters,cluster_entropy,avg_grad_amplitude,out_1,out_2,out_mean,out_std,loss,accuracy
0,1.0,0.6930585,8.000706881284714e-05,0.16825171,0.83174956,0.5000006,8.34465e-07,1.0574479,0.5
1,1.0,0.6928525,5.632923915982246e-05,0.27273002,0.7272665,0.5000002,6.2584877e-07,0.8460194,0.5
2,1.0,0.69309664,3.388994559645653e-05,0.36248752,0.6375124,0.49999976,1.013279e-06,0.74736166,0.5
3,1.0,0.6911727,1.9123008474707603e-05,0.4215546,0.57844335,0.5,3.874302e-07,0.7107303,0.5
4,1.0,0.69309664,1.2283427640795707e-05,0.45477286,0.5452271,0.5,6.2584877e-07,0.69862443,0.5
5,1.0,0.6920281,4.868040792644024e-06,0.47662276,0.5233772,0.49999994,1.2814999e-06,0.69484085,0.5
6,1.0,0.6922037,6.489928811788559e-06,0.4838074,0.51619285,0.50000006,1.4901161e-06,0.69370544,0.5
7,1.0,0.6897588,6.278748332988471e-08,0.49438858,0.5056115,0.5,3.2186508e-06,0.693316,0.5
8,1.0,0.6931195,5.077623296529054e-06,0.5007784,0.4992216,0.5,1.013279e-06,0.69343185,0.48046875
9,1.0,0.69309664,2.244255738332868e-06,0.49920958,0.5007904,0.5,1.8775463e-06,0.6932381,0.5
10,1.0,0.6916311,4.253795370459557e-06,0.49470496,0.5052952,0.5,1.2218952e-06,0.6932365,0.5
11,1.0,0.69312716,3.2413392327725887e-06,0.4967986,0.5032014,0.5,1.66893e-06,0.6932023,0.5
12,1.0,0.69275326,5.541711580008269e-06,0.5045899,0.49541,0.49999997,1.2516975e-06,0.6933256,0.5
13,1.0,0.6920281,4.112801398150623e-07,0.49969405,0.50030595,0.5,1.9967556e-06,0.6931516,0.5
14,1.0,0.6930585,1.3560740626417102e-07,0.49945444,0.50054556,0.5,3.1590462e-06,0.69314796,0.5
15,1.0,0.69309664,6.821132265031338e-06,0.49420142,0.5057986,0.5,1.4603138e-06,0.6934129,0.5
16,1.0,0.6920281,3.900021081790328e-06,0.50387883,0.49612114,0.5,2.4437904e-06,0.6932266,0.5
17,1.0,0.6931195,6.766890175640583e-06,0.49441552,0.5055845,0.5,1.1920929e-06,0.6934135,0.5
18,1.0,0.6931195,8.635857375338674e-07,0.50149894,0.49850106,0.5,2.3245811e-06,0.6931519,0.5
19,1.0,0.6928525,4.178191535174847e-06,0.49696058,0.5030395,0.5,1.5795231e-06,0.69325686,0.48632812
20,1.0,0.6930051,2.0700094755738973e-06,0.502423,0.49757695,0.5,2.3245811e-06,0.69316846,0.5
21,1.0,0.6931195,3.735682461410761e-06,0.5032226,0.4967775,0.50000006,1.3709068e-06,0.6932261,0.5
22,1.0,0.6928525,5.407652352005243e-06,0.50405526,0.49594483,0.5,2.682209e-06,0.69332755,0.48242188
23,1.0,0.6931195,3.955840598791838e-06,0.49589542,0.5041045,0.5,0.0,0.69322735,0.5
24,1.0,0.69275326,3.689712844789028e-06,0.49696255,0.5030376,0.5,2.6226044e-06,0.6932263,0.5
25,1.0,0.69309664,3.816965036094189e-06,0.5035516,0.4964483,0.5,2.4437904e-06,0.69322634,0.5
26,1.0,0.69263875,4.226113203912973e-06,0.5032341,0.49676588,0.5,1.4901161e-06,0.693256,0.48632812
27,1.0,0.6922037,5.72314951568842e-06,0.49468702,0.505313,0.5,1.4305115e-06,0.69332516,0.5
28,1.0,0.69309664,7.148127187974752e-07,0.50090384,0.49909616,0.5,2.3245811e-06,0.6931497,0.5
29,1.0,0.6930585,1.1941699776798487e-06,0.4991302,0.5008698,0.5,6.2584877e-07,0.69315594,0.49609375
30,1.0,0.6930051,1.0491104796528816e-05,0.5087593,0.49124065,0.5,1.9669533e-06,0.6937826,0.5
31,1.0,0.6920281,1.5949949156492949e-06,0.49752784,0.50247216,0.5,1.4603138e-06,0.6931611,0.5
32,1.0,0.6922037,3.22270393371582e-06,0.49687272,0.50312704,0.49999976,2.0563602e-06,0.69320214,0.5
33,1.0,0.6930585,6.457956042140723e-07,0.50062853,0.49937147,0.5,1.4901161e-06,0.69314945,0.5
34,1.0,0.6931195,1.0431313887238503e-05,0.4914742,0.50852567,0.5,3.3974648e-06,0.6937839,0.5
35,1.0,0.69263875,2.11810227483511e-07,0.50110245,0.49889755,0.5,3.4570694e-06,0.69315696,0.5
36,1.0,0.69236404,5.765487905591727e-06,0.5054816,0.49451846,0.5,2.3245811e-06,0.6933255,0.5
37,1.0,0.69312716,2.375076524913311e-06,0.5016901,0.49830985,0.49999997,2.3841858e-06,0.6931832,0.4921875
38,1.0,0.6930051,6.884528324007988e-06,0.49394518,0.5060547,0.49999997,1.2516975e-06,0.69341266,0.5
39,1.0,0.69183725,3.4944536164402962e-06,0.49774164,0.50225836,0.5,6.556511e-07,0.69322944,0.48828125
40,1.0,0.6930051,1.0180249810218812e-05,0.49248037,0.5075195,0.49999997,1.7881393e-06,0.69379234,0.46679688
41,1.0,0.6930585,3.1391042284667493e-06,0.499161,0.500839,0.5,1.2516975e-06,0.6932441,0.48828125
42,1.0,0.6930051,1.2093981727957726e-05,0.511264,0.48873585,0.5,2.3245811e-06,0.69393975,0.5
43,1.0,0.6930051,8.793354034423828e-06,0.49217197,0.50782824,0.49999997,1.6391277e-06,0.6935769,0.5
44,1.0,0.6928525,1.6214677598327398e-06,0.49937433,0.50062567,0.5,8.046627e-07,0.69317013,0.49414062
45,1.0,0.69309664,8.056044462136924e-07,0.5012673,0.49873275,0.5,1.9073486e-06,0.693151,0.5
46,1.0,0.69183725,8.263409836217761e-08,0.50033265,0.49966738,0.5,2.0861626e-06,0.6931474,0.5
47,1.0,0.6930051,5.56521350517869e-06,0.5046841,0.4953158,0.5,1.2516975e-06,0.69332504,0.5
48,1.0,0.6900723,4.243435396347195e-07,0.49974155,0.50025845,0.5,2.6524067e-06,0.6931512,0.5
49,1.0,0.69309664,3.5512724425643683e-06,0.50248706,0.49751288,0.5,6.556511e-07,0.69322824,0.48828125


==> img/experiments/threshold/learning_False.csv <==
epoch,clusters,cluster_entropy,avg_grad_amplitude,out_1,out_2,out_mean,out_std,loss,accuracy
0,4.0,0.15016508,7.472819089889526e-05,0.5424375,0.45756248,0.5,0.01454572,0.9235017,0.44140625
1,5.0,0.14384815,4.8718176782131194e-05,0.625502,0.37449777,0.5,0.005982693,0.6452537,0.6666667
2,13.0,0.048788153,3.977062553167343e-05,0.64909774,0.35090244,0.5,0.030441774,0.5998889,0.6666667
3,22.0,0.015079924,3.154966607689858e-05,0.6606939,0.33930635,0.49999994,0.059754837,0.5530562,0.6666667
4,30.0,0.006348886,3.063186816871166e-05,0.65448433,0.34551567,0.5,0.09831018,0.50088847,0.7057292
5,38.0,0.023028666,3.533368185162544e-05,0.66714156,0.3328586,0.5,0.13817544,0.44433448,0.8333333
6,40.0,0.009310889,2.9192084446549418e-05,0.6502998,0.34970024,0.5,0.17915271,0.3887104,0.87434894
7,43.0,0.0,2.7353113517165185e-05,0.6937401,0.3062595,0.5,0.19969872,0.34645697,0.9029948
8,23.0,0.022376748,2.7792144566774368e-05,0.68134487,0.31865597,0.49999988,0.2265884,0.31595752,0.91015625
9,24.0,0.0,2.6110142469406128e-05,0.6938134,0.30618635,0.5,0.24026524,0.29092422,0.9192708
10,24.0,0.0,2.6349157094955443e-05,0.6828633,0.31713706,0.5,0.26188758,0.2702269,0.93098956
11,25.0,0.0,2.3348290473222733e-05,0.70843107,0.29156953,0.50000006,0.2682947,0.25297758,0.93815106
12,26.0,0.0,2.3491285741329194e-05,0.6809814,0.31901878,0.5,0.28596005,0.23682654,0.9427083
13,26.0,0.011188374,2.6344660669565202e-05,0.6860529,0.31394717,0.5000001,0.29675448,0.22320187,0.9453125
14,27.0,0.012898273,2.0888859406113626e-05,0.69258726,0.30741295,0.49999994,0.29938427,0.21207409,0.9563802
15,28.0,0.0,1.960676908493042e-05,0.6898511,0.31014803,0.50000006,0.31362498,0.20023496,0.95247394
16,28.0,0.0,1.8231019377708435e-05,0.6875606,0.31243894,0.5000001,0.3217245,0.19060229,0.9589844
17,29.0,0.006722249,1.8856652081012725e-05,0.67743605,0.32256323,0.5,0.32606527,0.1816963,0.9661458
18,30.0,0.007305364,1.8052350729703905e-05,0.66374695,0.3362531,0.5000001,0.34081957,0.17398708,0.9576823
19,30.0,0.021415442,1.5353180468082427e-05,0.70356876,0.29643095,0.5,0.3277157,0.16672313,0.9667969
20,30.0,0.012025858,2.2658638656139376e-05,0.68718684,0.31281313,0.5000001,0.3469641,0.16060394,0.96744794
21,31.0,0.0,3.1461946666240694e-05,0.6959665,0.30403417,0.49999988,0.34946704,0.1550035,0.96809894
22,31.0,0.014917832,1.4923715963959695e-05,0.66238606,0.33761308,0.49999997,0.36097813,0.15005118,0.9733073
23,32.0,0.01353764,1.427820511162281e-05,0.68139577,0.31860426,0.5,0.3561526,0.14458877,0.9720052
24,32.0,0.014917832,1.8194369971752167e-05,0.68227106,0.31772983,0.49999997,0.36051425,0.14000607,0.9720052
25,33.0,0.01317926,1.2960374355316162e-05,0.681233,0.31876752,0.49999988,0.36753395,0.13502236,0.9746094
26,33.0,0.0,1.3793189078569413e-05,0.6823574,0.31764308,0.49999994,0.3731052,0.13127065,0.97591144
27,34.0,0.009310889,1.1905655264854431e-05,0.6674617,0.33253893,0.50000006,0.37196004,0.1280317,0.97526044
28,34.0,0.011188374,1.1667179875075818e-05,0.6726791,0.3273204,0.5,0.37297514,0.124044806,0.9765625
29,34.0,0.012075145,1.846516877412796e-05,0.6726999,0.32729995,0.49999985,0.3761624,0.12105655,0.97721356
30,35.0,0.0,1.1259084567427636e-05,0.68366694,0.31633174,0.50000006,0.37882033,0.11782577,0.97786456
31,35.0,0.0,1.3323295861482621e-05,0.69185346,0.30814657,0.49999997,0.37837848,0.11583843,0.97786456
32,35.0,0.006572184,1.4347936026751996e-05,0.69529724,0.30470234,0.50000006,0.37940285,0.11255109,0.9791667
33,35.0,0.0,9.361163713037968e-06,0.6830153,0.3169849,0.5000001,0.38248795,0.10967497,0.9785156
34,36.0,0.014659639,9.662244468927383e-06,0.68562704,0.31437317,0.5000001,0.39039502,0.107435256,0.9811198
35,36.0,0.0,1.262178085744381e-05,0.67567605,0.32432312,0.49999997,0.392394,0.10596927,0.9785156
36,36.0,0.013144368,1.789512112736702e-05,0.6707745,0.32922596,0.49999997,0.3952008,0.103049435,0.9798177
37,37.0,0.006348886,8.69851466268301e-06,0.68192255,0.31807795,0.49999994,0.39295912,0.10100314,0.984375
38,37.0,0.010830112,9.155075997114182e-06,0.6759759,0.32402366,0.49999997,0.39325017,0.099101745,0.98046875
39,37.0,0.0,8.936547674238682e-06,0.6719207,0.3280789,0.5,0.40293688,0.097967386,0.984375
40,37.0,0.006131462,9.122456423938275e-06,0.66123164,0.338769,0.5,0.39941525,0.09547192,0.98307294
41,38.0,0.007458916,2.6735056191682814e-05,0.69059414,0.30940568,0.5000001,0.39624202,0.09471402,0.984375
42,37.0,0.01353764,7.463532499969006e-06,0.6713853,0.32861534,0.49999988,0.4005638,0.092550926,0.9817708
43,38.0,0.006131462,1.0087256319820881e-05,0.692673,0.3073273,0.4999999,0.39440328,0.09140471,0.98567706
44,38.0,0.006544485,7.192293182015419e-06,0.67080164,0.3291993,0.49999997,0.40878528,0.08923968,0.98372394
45,39.0,0.020673225,2.0674966275691987e-05,0.66927457,0.33072487,0.4999999,0.40525973,0.08909192,0.98567706
46,39.0,0.0068851598,7.659053429961204e-06,0.6530923,0.34690687,0.50000006,0.41286314,0.08655395,0.9817708
47,39.0,0.005886721,2.108793333172798e-05,0.6630683,0.3369316,0.5,0.41504234,0.085658334,0.98307294
48,39.0,0.0048865466,9.994693100452422e-06,0.6460331,0.35396612,0.50000006,0.41604424,0.08492612,0.98567706
49,40.0,0.005886721,1.0498783551156521e-05,0.66782415,0.33217525,0.5000001,0.41373822,0.083524734,0.9869792


==> img/experiments/threshold/learning_True.csv <==
epoch,clusters,cluster_entropy,avg_grad_amplitude,out_1,out_2,out_mean,out_std,loss,accuracy
0,4.0,0.110595584,8.60837996006012e-05,0.29686648,0.70313305,0.5,0.007891971,0.8916685,0.5
1,2.0,0.24509282,4.803213477134705e-05,0.43941346,0.5605869,0.5,0.005499254,0.72415024,0.5
2,5.0,0.13648832,6.36972188949585e-05,0.44757438,0.5524257,0.50000006,0.008814307,0.69072413,0.5
3,11.0,0.060375724,2.8756635263562204e-05,0.4971934,0.50280654,0.5,0.024027755,0.66036934,0.9511719
4,16.0,0.019444322,3.495660051703453e-05,0.4846314,0.5153686,0.5,0.04297261,0.6298735,0.86328125
5,22.0,0.013444498,4.620568454265595e-05,0.47716603,0.522834,0.5,0.06568779,0.5968416,0.92089844
6,28.0,0.0,4.871908575296402e-05,0.47963738,0.5203624,0.5,0.09472617,0.5593411,0.96484375
7,34.0,0.0075423927,4.042835906147957e-05,0.5019607,0.49803934,0.5,0.12103021,0.51704913,0.9951172
8,36.0,0.009773093,4.28021214902401e-05,0.48138404,0.5186159,0.5,0.15175067,0.473521,0.9589844
9,37.0,0.010336612,3.323426842689514e-05,0.5092787,0.49072134,0.5,0.18080865,0.43550867,0.9902344
10,39.0,0.015918123,3.221909329295158e-05,0.5198966,0.48010334,0.5,0.19973277,0.40517777,0.9902344
11,40.0,0.010186157,3.2776668667793274e-05,0.51897025,0.48102978,0.5,0.21757625,0.3792274,0.9785156
12,42.0,0.0,3.20390984416008e-05,0.5254955,0.47450444,0.50000006,0.23318811,0.35653007,0.9785156
13,22.0,0.0231427,3.071431815624237e-05,0.5364527,0.46354708,0.50000006,0.24873927,0.3369125,0.9814453
14,23.0,0.020771094,3.0210275202989578e-05,0.5362477,0.46375188,0.49999997,0.26497844,0.31792766,0.97558594
15,23.0,0.023492407,2.9370281845331194e-05,0.5217831,0.47821677,0.49999994,0.2735365,0.30057037,0.9785156
16,24.0,0.007944381,3.432665392756462e-05,0.53743297,0.4625671,0.49999994,0.28728014,0.28574872,0.9746094
17,25.0,0.017572347,2.7560902759432794e-05,0.5341909,0.46580908,0.5,0.30171093,0.27163565,0.9951172
18,25.0,0.020241305,2.6353755965828897e-05,0.5199087,0.4800914,0.49999994,0.30674234,0.25918165,0.9814453
19,26.0,0.018952696,2.4385135620832443e-05,0.5394867,0.46051326,0.50000006,0.3140709,0.24745156,0.9863281
20,27.0,0.012262924,2.4578895419836043e-05,0.5395547,0.4604455,0.49999994,0.328327,0.23715524,0.9941406
21,27.0,0.020673225,2.6554614305496215e-05,0.52973354,0.47026634,0.5,0.33096078,0.22742423,0.984375
22,27.0,0.011773442,2.1816978231072426e-05,0.53094065,0.46905956,0.5,0.33927244,0.21856703,0.9941406
23,27.0,0.011930553,3.620915859937668e-05,0.5318801,0.46811986,0.5,0.35095945,0.21135518,0.984375
24,28.0,0.015671644,2.28293351829052e-05,0.538641,0.4613591,0.5,0.3495534,0.20385176,0.9863281
25,28.0,0.025670093,2.7821479365229606e-05,0.53160435,0.46839583,0.49999997,0.35276783,0.19666183,0.99316406
26,29.0,0.012588395,1.999574527144432e-05,0.5148291,0.48517096,0.5,0.36707997,0.18972147,0.9980469
27,30.0,0.011213571,1.8979456275701523e-05,0.5173829,0.4826171,0.5,0.36603242,0.18399745,0.99316406
28,30.0,0.010186157,2.4040043354034423e-05,0.5105842,0.48941576,0.50000006,0.37003157,0.17835285,0.9902344
29,30.0,0.0,1.9077468663454057e-05,0.5247683,0.47523168,0.5,0.375972,0.17343104,0.9921875
30,31.0,0.01867272,1.729690097272396e-05,0.53368074,0.4663188,0.5,0.37951702,0.16846612,0.99902344
31,31.0,0.012588395,1.726766861975193e-05,0.5191497,0.48085025,0.49999997,0.38068888,0.16462912,0.9892578
32,31.0,0.016916718,1.5871431678533554e-05,0.52101797,0.47898215,0.5,0.38053796,0.1598298,0.99316406
33,32.0,0.01055956,1.5123345889151096e-05,0.52914333,0.47085664,0.5,0.38996112,0.15561828,0.9980469
34,32.0,0.017523738,1.4523424208164215e-05,0.527191,0.47280872,0.5,0.3961755,0.15183584,0.99902344
35,32.0,0.0068851598,2.7837226167321207e-05,0.5318632,0.46813667,0.5,0.39487416,0.14902277,0.9921875
36,32.0,0.009773093,1.729912869632244e-05,0.5285897,0.47141057,0.5,0.39995196,0.1457164,0.99121094
37,33.0,0.015671644,1.5065981075167656e-05,0.5257104,0.47428924,0.5,0.39905527,0.14204204,0.9941406
38,33.0,0.009310889,1.5406104736030102e-05,0.52682275,0.473177,0.5,0.400015,0.13924432,0.9970703
39,33.0,0.006348886,2.211156487464905e-05,0.5139608,0.48603925,0.5,0.40228924,0.13629673,0.99121094
40,34.0,0.012075145,1.2635462917387486e-05,0.5172528,0.48274732,0.5,0.4034682,0.13350004,0.9980469
41,34.0,0.0148025025,1.1801062151789665e-05,0.531136,0.46886414,0.5,0.40872926,0.13082372,0.9980469
42,34.0,0.005886721,1.3001298531889916e-05,0.50027484,0.49972513,0.5,0.41022125,0.12859237,0.9980469
43,34.0,0.01317926,1.2651314958930016e-05,0.4939699,0.5060302,0.49999997,0.40492696,0.12637508,0.9951172
44,34.0,0.00527978,3.8366738706827165e-05,0.51616776,0.4838323,0.5,0.41141662,0.12561667,0.9892578
45,35.0,0.0148025025,1.4683699235320092e-05,0.5091978,0.49080232,0.5,0.4112329,0.12323917,0.99121094
46,35.0,0.014082187,1.1007100343704223e-05,0.52444893,0.47555068,0.5,0.41803938,0.119781375,0.9980469
47,35.0,0.010830112,1.7356857657432556e-05,0.515276,0.48472387,0.49999997,0.41654813,0.118049204,0.9951172
48,35.0,0.005886721,1.0330749675631524e-05,0.5091456,0.49085453,0.49999994,0.4224573,0.11594266,0.9980469
49,35.0,0.011188374,1.0266377590596676e-05,0.52322686,0.47677308,0.5,0.41811588,0.114108056,0.9980469

